NeuralFoil: An Airfoil Aerodynamics Analysis Tool Using Physics-Informed Machine Learning

NeuralFoil is an open-source Python-based tool for rapid aerodynamics analysis of airfoils, similar in purpose to XFoil. Speedups ranging from 8x to 1,000x over XFoil are demonstrated, after controlling for equivalent accuracy. NeuralFoil computes both global and local quantities (lift, drag, velocity distribution, etc.) over a broad input space, including: an 18-dimensional space of airfoil shapes, possibly including control deflections; a 360 degree range of angles of attack; Reynolds numbers from $10^2$ to $10^{10}$; subsonic flows up to the transonic drag rise; and with varying turbulence parameters. Results match those of XFoil closely: the mean relative error of drag is 0.37% on simple cases, and remains as low as 2.0% on a test dataset with numerous post-stall and transitional cases. NeuralFoil facilitates gradient-based design optimization, due to its $C^\infty$-continuous solutions, automatic-differentiation-compatibility, and bounded computational cost without non-convergence issues. NeuralFoil is a hybrid of physics-informed machine learning techniques and analytical models. Here, physics information includes symmetries that are structurally embedded into the model architecture, feature engineering using domain knowledge, and guaranteed extrapolation to known limit cases. This work also introduces a new approach for surrogate model uncertainty quantification that enables robust design optimization. This work discusses the methodology and performance of NeuralFoil with several case studies, including a practical airfoil design optimization study including both aerodynamic and non-aerodynamic constraints. Here, NeuralFoil optimization is able to produce airfoils nearly identical in performance and shape to expert-designed airfoils within seconds; these computationally-optimized airfoils provide a useful starting point for further expert refinement.

==> benchmarking/assets/drela_opt6_90_dof.dat <==
Drela Opt6 90DoF
1.000000 0.000000
0.998792 0.000203
0.997766 0.000612
0.996740 0.000816
0.995714 0.001225
0.994688 0.001428
0.993684 0.001814
0.992453 0.002018
0.991222 0.002426
0.989991 0.002629
0.988782 0.003038
0.987551 0.003241
0.984679 0.004058
0.983265 0.004261
0.981829 0.004669
0.980187 0.005077
0.978569 0.005485
0.976927 0.005687
0.975286 0.006095
0.973667 0.006503
0.971820 0.006888
0.969974 0.007090
0.968150 0.007498
0.964457 0.008313
0.962428 0.008721
0.960376 0.009128
0.958347 0.009535
0.956295 0.009942
0.954449 0.010350
0.952215 0.010757
0.950163 0.011164
0.948134 0.011777
0.946082 0.012161
0.943825 0.012568
0.941796 0.012976
0.939539 0.013588
0.937510 0.013995
0.935253 0.014402
0.933224 0.014809
0.930967 0.015422
0.928915 0.015829
0.926681 0.016236
0.924424 0.016643
0.922395 0.017233
0.920138 0.017640
0.917904 0.018047
0.915852 0.018454
0.913595 0.019066
0.911361 0.019473
0.909104 0.019880
0.907075 0.020492
0.904818 0.020899
0.902584 0.021306
0.900531 0.021919
0.898275 0.022303
0.896041 0.022710
0.893784 0.023117
0.891754 0.023730
0.889497 0.024137
0.887263 0.024544
0.885006 0.025156
0.882954 0.025563
0.880720 0.025970
0.878463 0.026377
0.876229 0.026989
0.874177 0.027374
0.871943 0.027781
0.869686 0.028393
0.867634 0.028800
0.865400 0.029207
0.863143 0.029819
0.860909 0.030226
0.858857 0.030634
0.856623 0.031246
0.854366 0.031653
0.852314 0.032060
0.850080 0.032649
0.847823 0.033056
0.845588 0.033668
0.843537 0.034076
0.841302 0.034483
0.839045 0.035095
0.836993 0.035502
0.834759 0.035909
0.832502 0.036521
0.830473 0.036929
0.828216 0.037313
0.825982 0.037925
0.823930 0.038332
0.821673 0.038944
0.819439 0.039351
0.817387 0.039759
0.815153 0.040371
0.812896 0.040778
0.810844 0.041390
0.808610 0.041797
0.806353 0.042387
0.804301 0.042794
0.802067 0.043201
0.799832 0.043813
0.797780 0.044220
0.795523 0.044833
0.793289 0.045240
0.791237 0.045852
0.788980 0.046259
0.786951 0.046871
0.784717 0.047278
0.782460 0.047868
0.780408 0.048275
0.778174 0.048887
0.776122 0.049295
0.773887 0.049907
0.771835 0.050519
0.769578 0.050926
0.767549 0.051539
0.765292 0.051946
0.763263 0.052535
0.761006 0.053147
0.758977 0.053555
0.756925 0.054167
0.754668 0.054779
0.752639 0.055186
0.750381 0.055799
0.748352 0.056411
0.746300 0.057023
0.744043 0.057613
0.742014 0.058020
0.739962 0.058632
0.737727 0.059245
0.735675 0.059857
0.733646 0.060469
0.731389 0.061082
0.729337 0.061694
0.727308 0.062306
0.725256 0.062691
0.723021 0.063303
0.718917 0.064528
0.716888 0.065140
0.714836 0.065753
0.712807 0.066365
0.710754 0.067183
0.708702 0.067772
0.706468 0.068385
0.704621 0.068997
0.702592 0.069610
0.698488 0.070834
0.696458 0.071447
0.694611 0.072060
0.692582 0.072672
0.690735 0.073262
0.688888 0.073875
0.686836 0.074487
0.685012 0.075100
0.683370 0.075713
0.681546 0.076326
0.679699 0.076938
0.678057 0.077551
0.676438 0.077936
0.674797 0.078549
0.673360 0.078958
0.671741 0.079571
0.670099 0.080184
0.668868 0.080592
0.667660 0.081001
0.666223 0.081409
0.664992 0.082022
0.663555 0.082431
0.662552 0.082839
0.661298 0.083225
0.660294 0.083634
0.659268 0.084043
0.658037 0.084451
0.657216 0.084655
0.656190 0.085064
0.655186 0.085472
0.654160 0.085881
0.653339 0.086085
0.652336 0.086494
0.651515 0.086698
0.650694 0.087107
0.649668 0.087311
0.648847 0.087720
0.648027 0.087924
0.647228 0.088310
0.646408 0.088514
0.645382 0.088718
0.644561 0.089127
0.642919 0.089534
0.642121 0.089944
0.639658 0.090555
0.638837 0.090964
0.637196 0.091372
0.636398 0.091576
0.635759 0.091986
0.634961 0.092190
0.632499 0.092801
0.631678 0.093188
0.630880 0.093392
0.629238 0.093800
0.628623 0.094004
0.627802 0.094413
0.626981 0.094617
0.626183 0.094821
0.623721 0.095433
0.623105 0.095637
0.622284 0.096046
0.621463 0.096250
0.620665 0.096454
0.617382 0.097270
0.616766 0.097474
0.615968 0.097678
0.614327 0.098086
0.613506 0.098267
0.611865 0.098675
0.611067 0.098879
0.610451 0.099083
0.607168 0.099899
0.606370 0.100103
0.605549 0.100307
0.604934 0.100511
0.601650 0.101327
0.600852 0.101530
0.600009 0.101734
0.599416 0.101939
0.596954 0.102550
0.596156 0.102754
0.594514 0.103162
0.593693 0.103343
0.593078 0.103343
0.591437 0.103750
0.590639 0.103954
0.589795 0.104158
0.588997 0.104157
0.585714 0.104973
0.584916 0.105177
0.584096 0.105176
0.583480 0.105380
0.581018 0.105992
0.580220 0.106196
0.577758 0.106808
0.577142 0.107012
0.575500 0.107420
0.574702 0.107624
0.573061 0.108032
0.572240 0.108030
0.571625 0.108235
0.570804 0.108416
0.570006 0.108620
0.569185 0.108824
0.568365 0.108823
0.567544 0.109026
0.566724 0.109025
0.565903 0.109229
0.565105 0.109228
0.564262 0.109432
0.563464 0.109431
0.562643 0.109635
0.561823 0.109634
0.561002 0.109838
0.560181 0.109836
0.559383 0.110040
0.558563 0.110244
0.557742 0.110243
0.556921 0.110447
0.556306 0.110651
0.555485 0.110855
0.554687 0.111059
0.553046 0.111467
0.552430 0.111671
0.550788 0.112079
0.549967 0.112488
0.549169 0.112692
0.548349 0.112896
0.547733 0.113100
0.546912 0.113304
0.546091 0.113486
0.545271 0.113689
0.544473 0.113893
0.543652 0.114097
0.542831 0.114096
0.541190 0.114504
0.540369 0.114503
0.539571 0.114707
0.537930 0.114705
0.537110 0.114908
0.535469 0.114906
0.534648 0.115110
0.531389 0.115105
0.530568 0.115309
0.528129 0.115306
0.527309 0.115510
0.526693 0.115509
0.525873 0.115713
0.525052 0.115712
0.524254 0.115916
0.523411 0.115914
0.522613 0.116118
0.519330 0.116934
0.518737 0.117138
0.514633 0.118158
0.514040 0.118362
0.513197 0.118543
0.512399 0.118747
0.511578 0.118746
0.509937 0.119154
0.509116 0.119153
0.508318 0.119357
0.506677 0.119355
0.505857 0.119559
0.505036 0.119557
0.504238 0.119761
0.501777 0.119758
0.500956 0.119962
0.497697 0.119957
0.496876 0.120161
0.492774 0.120155
0.491976 0.120359
0.489514 0.120356
0.488693 0.120559
0.487075 0.120557
0.486460 0.120761
0.484819 0.120759
0.483998 0.120963
0.483200 0.120962
0.482380 0.121166
0.481559 0.121165
0.480738 0.121369
0.479918 0.121367
0.479097 0.121571
0.478299 0.121570
0.477456 0.121774
0.476658 0.121773
0.475017 0.122181
0.474196 0.122180
0.473375 0.122384
0.472782 0.122588
0.471962 0.122587
0.468679 0.123402
0.467881 0.123401
0.467061 0.123582
0.465419 0.123990
0.464803 0.124195
0.463983 0.124193
0.463162 0.124397
0.462364 0.124601
0.461543 0.124805
0.460723 0.124804
0.459902 0.125008
0.459082 0.125007
0.458284 0.125211
0.457463 0.125210
0.456642 0.125414
0.455001 0.125411
0.454181 0.125615
0.450101 0.125609
0.449281 0.125403
0.446820 0.125399
0.446022 0.125193
0.445202 0.125192
0.444381 0.124986
0.442741 0.124983
0.441943 0.124777
0.441123 0.124776
0.440302 0.124570
0.428861 0.124553
0.428041 0.124757
0.426400 0.124755
0.425602 0.124959
0.423961 0.124956
0.423140 0.125160
0.422320 0.125159
0.421522 0.125363
0.419881 0.125361
0.419265 0.125565
0.418445 0.125564
0.417624 0.125768
0.416826 0.125767
0.416005 0.125971
0.415185 0.125969
0.414364 0.126173
0.413544 0.126172
0.412723 0.126376
0.411925 0.126375
0.411082 0.126579
0.409463 0.126576
0.408643 0.126780
0.407822 0.126779
0.407001 0.126983
0.405383 0.126981
0.404562 0.127185
0.401303 0.127180
0.400483 0.127384
0.384962 0.127362
0.384142 0.127155
0.379242 0.127148
0.378422 0.126942
0.373522 0.126935
0.372701 0.126729
0.366160 0.126719
0.365363 0.126513
0.358822 0.126504
0.358002 0.126297
0.354743 0.126293
0.353922 0.126086
0.350458 0.126082
0.349638 0.125875
0.347177 0.125872
0.346356 0.125665
0.343713 0.125662
0.342893 0.125455
0.339428 0.125450
0.338403 0.125244
0.335759 0.125240
0.334734 0.125033
0.331862 0.125029
0.330837 0.124823
0.328809 0.124820
0.327783 0.124613
0.325550 0.124610
0.324525 0.124403
0.322063 0.124400
0.320833 0.124193
0.319420 0.124191
0.317984 0.123984
0.316753 0.123982
0.315341 0.123775
0.313700 0.123772
0.312059 0.123565
0.310418 0.123563
0.308800 0.123355
0.307159 0.123353
0.305313 0.123168
0.303491 0.122960
0.301645 0.122752
0.299799 0.122750
0.297976 0.122542
0.295925 0.122334
0.294102 0.122126
0.290000 0.121710
0.287972 0.121502
0.285921 0.121294
0.283893 0.121086
0.281842 0.120878
0.279609 0.120669
0.277558 0.120461
0.275507 0.120048
0.273251 0.119840
0.271223 0.119632
0.269172 0.119424
0.266939 0.119215
0.264889 0.118802
0.262655 0.118594
0.260604 0.118386
0.258372 0.117995
0.256321 0.117787
0.254087 0.117579
0.252037 0.117166
0.249781 0.116957
0.247730 0.116544
0.245497 0.116336
0.243469 0.115923
0.241213 0.115714
0.239163 0.115301
0.236929 0.115093
0.234879 0.114680
0.232646 0.114266
0.230595 0.114058
0.228339 0.113645
0.226311 0.113231
0.224055 0.113023
0.222028 0.112633
0.219772 0.112219
0.217744 0.111806
0.215693 0.111393
0.213437 0.111185
0.211410 0.110771
0.209154 0.110358
0.207126 0.109945
0.205076 0.109532
0.202820 0.109118
0.200792 0.108705
0.198741 0.108292
0.196509 0.107696
0.194458 0.107283
0.192430 0.106870
0.190175 0.106456
0.188124 0.106043
0.186096 0.105630
0.183841 0.105011
0.181813 0.104598
0.179762 0.104185
0.177530 0.103566
0.173429 0.102740
0.171401 0.102145
0.169145 0.101731
0.167095 0.101113
0.165067 0.100700
0.160967 0.099463
0.158939 0.099050
0.156706 0.098431
0.154656 0.098018
0.152605 0.097423
0.150578 0.096804
0.148527 0.096186
0.146500 0.095773
0.142399 0.094536
0.140372 0.093918
0.138321 0.093300
0.136294 0.092682
0.134243 0.092086
0.132193 0.091468
0.130166 0.090849
0.128115 0.090231
0.126088 0.089613
0.124243 0.088995
0.120142 0.087758
0.118115 0.086958
0.116292 0.086340
0.114242 0.085721
0.112192 0.084898
0.110370 0.084280
0.108320 0.083457
0.106474 0.082839
0.104447 0.082038
0.102602 0.081420
0.100575 0.080597
0.098730 0.079979
0.096885 0.079155
0.094858 0.078332
0.093013 0.077509
0.091168 0.076709
0.089141 0.075885
0.085451 0.074239
0.083629 0.073416
0.081784 0.072593
0.079962 0.071792
0.076272 0.070146
0.074450 0.069323
0.072605 0.068295
0.070760 0.067472
0.068938 0.066671
0.067094 0.065643
0.065454 0.064820
0.063632 0.063792
0.061787 0.062969
0.060170 0.061941
0.058326 0.060936
0.056686 0.060113
0.054841 0.059085
0.053225 0.058057
0.051585 0.057029
0.049968 0.056229
0.045050 0.053145
0.043433 0.052117
0.041794 0.051112
0.040360 0.049879
0.038743 0.048851
0.037309 0.047823
0.035669 0.046796
0.034257 0.045791
0.032823 0.044558
0.029955 0.042503
0.028543 0.041475
0.027109 0.040265
0.025880 0.039238
0.024469 0.038005
0.023216 0.036978
0.022010 0.035973
0.020781 0.034741
0.019552 0.033713
0.018346 0.032481
0.017322 0.031454
0.016297 0.030449
0.015068 0.029422
0.014044 0.028190
0.013020 0.027163
0.012224 0.025931
0.011405 0.024927
0.010381 0.023900
0.009562 0.022873
0.008766 0.021641
0.008152 0.020638
0.007333 0.019611
0.005492 0.016531
0.004878 0.015528
0.004264 0.014706
0.003855 0.013680
0.003264 0.012654
0.002832 0.011627
0.002446 0.010806
0.002242 0.009803
0.001424 0.008161
0.001220 0.007135
0.000813 0.005494
0.000609 0.004696
0.000405 0.003875
0.000406 0.003055
0.000202 0.002234
0.000204 0.000798
0.000000 0.000000
0.000206 -0.000615
0.000209 -0.002666
0.000827 -0.004511
0.001033 -0.005104
0.001239 -0.005719
0.001650 -0.006128
0.001856 -0.006743
0.002267 -0.007153
0.002472 -0.007563
0.002860 -0.007973
0.003294 -0.008382
0.004116 -0.009202
0.004503 -0.009406
0.005119 -0.009816
0.005530 -0.009997
0.005940 -0.010202
0.006556 -0.010406
0.006967 -0.010816
0.007582 -0.011020
0.007970 -0.011019
0.008608 -0.011224
0.008996 -0.011428
0.010227 -0.011837
0.010843 -0.011836
0.011253 -0.012040
0.012074 -0.012244
0.012689 -0.012243
0.013305 -0.012448
0.013920 -0.012447
0.014513 -0.012651
0.015949 -0.012649
0.016770 -0.012853
0.018183 -0.012851
0.019026 -0.013055
0.020439 -0.013053
0.021260 -0.013257
0.024724 -0.013252
0.025750 -0.013455
0.040245 -0.013434
0.041271 -0.013228
0.045966 -0.013221
0.047196 -0.013014
0.050660 -0.013009
0.051891 -0.012802
0.055560 -0.012797
0.056790 -0.012590
0.059252 -0.012587
0.060459 -0.012380
0.061690 -0.012378
0.062921 -0.012171
0.065382 -0.012168
0.066795 -0.011961
0.069233 -0.011957
0.070487 -0.011750
0.071695 -0.011748
0.072925 -0.011541
0.075591 -0.011538
0.076799 -0.011331
0.078030 -0.011329
0.079443 -0.011122
0.080696 -0.011120
0.081904 -0.010913
0.084547 -0.010909
0.085801 -0.010703
0.087009 -0.010701
0.088239 -0.010494
0.089652 -0.010492
0.090905 -0.010285
0.092113 -0.010283
0.093344 -0.010076
0.096010 -0.010073
0.097218 -0.009866
0.098448 -0.009864
0.099861 -0.009680
0.101115 -0.009678
0.102322 -0.009471
0.103758 -0.009469
0.104966 -0.009262
0.107427 -0.009258
0.108863 -0.009051
0.110071 -0.009050
0.111324 -0.008843
0.112737 -0.008841
0.113967 -0.008634
0.116429 -0.008630
0.117841 -0.008423
0.119072 -0.008421
0.120280 -0.008214
0.121533 -0.008213
0.122946 -0.008005
0.125385 -0.008002
0.126638 -0.007795
0.129282 -0.007791
0.130489 -0.007584
0.131743 -0.007583
0.133156 -0.007375
0.135594 -0.007372
0.136847 -0.007165
0.139491 -0.007161
0.140699 -0.006954
0.144596 -0.006949
0.145804 -0.006742
0.148470 -0.006738
0.149701 -0.006531
0.153575 -0.006526
0.154805 -0.006319
0.158475 -0.006313
0.159910 -0.006106
0.165015 -0.006099
0.166223 -0.005892
0.172582 -0.005883
0.173789 -0.005676
0.184000 -0.005661
0.185435 -0.005454
0.200751 -0.005432
0.201958 -0.005225
0.239336 -0.005172
0.240771 -0.004965
0.268963 -0.004924
0.270376 -0.004717
0.285692 -0.004695
0.287127 -0.004488
0.297338 -0.004473
0.298568 -0.004289
0.306317 -0.004278
0.307547 -0.004071
0.313883 -0.004062
0.315296 -0.003855
0.320401 -0.003847
0.321632 -0.003641
0.326737 -0.003633
0.327967 -0.003426
0.331842 -0.003421
0.333072 -0.003214
0.336947 -0.003208
0.338382 -0.003001
0.342051 -0.002996
0.343487 -0.002789
0.345926 -0.002785
0.347361 -0.002578
0.351030 -0.002573
0.352466 -0.002366
0.354927 -0.002362
0.356363 -0.002155
0.358802 -0.002151
0.360032 -0.001944
0.363906 -0.001939
0.365319 -0.001732
0.367781 -0.001728
0.369216 -0.001521
0.371678 -0.001518
0.372885 -0.001311
0.375529 -0.001307
0.376782 -0.001100
0.379426 -0.001096
0.380633 -0.000889
0.383300 -0.000885
0.384530 -0.000679
0.387174 -0.000675
0.388405 -0.000468
0.391071 -0.000464
0.392279 -0.000257
0.394945 -0.000253
0.396176 -0.000047
0.398819 -0.000043
0.400050 0.000164
0.402694 0.000168
0.403924 0.000375
0.406591 0.000379
0.407798 0.000586
0.410465 0.000589
0.411695 0.000796
0.414134 0.000800
0.415569 0.000984
0.418008 0.000988
0.419444 0.001195
0.421905 0.001198
0.423318 0.001405
0.425779 0.001409
0.427215 0.001616
0.429653 0.001620
0.431089 0.001827
0.433527 0.001830
0.434963 0.002038
0.437424 0.002041
0.438837 0.002248
0.442529 0.002254
0.443942 0.002461
0.446403 0.002464
0.447839 0.002671
0.450278 0.002675
0.451713 0.002882
0.454152 0.002886
0.455587 0.003093
0.458049 0.003096
0.459461 0.003303
0.461923 0.003307
0.463153 0.003514
0.467028 0.003519
0.468441 0.003727
0.470902 0.003730
0.472337 0.003937
0.474776 0.003941
0.476007 0.004148
0.479881 0.004153
0.481317 0.004360
0.483755 0.004364
0.485191 0.004571
0.488860 0.004576
0.490296 0.004784
0.492757 0.004787
0.494193 0.004994
0.498044 0.005000
0.499297 0.005207
0.503149 0.005212
0.504402 0.005419
0.508254 0.005425
0.509507 0.005632
0.513359 0.005637
0.514612 0.005844
0.519717 0.005851
0.521130 0.006059
0.526235 0.006066
0.527466 0.006250
0.532571 0.006257
0.534006 0.006464
0.540319 0.006474
0.541550 0.006680
0.549321 0.006692
0.550529 0.006898
0.558301 0.006910
0.559736 0.007117
0.569947 0.007131
0.571154 0.007338
0.581570 0.007353
0.582800 0.007560
0.594446 0.007577
0.595677 0.007784
0.606092 0.007799
0.607300 0.008006
0.617715 0.008021
0.618946 0.008227
0.627925 0.008240
0.629361 0.008447
0.636905 0.008458
0.638340 0.008665
0.647343 0.008678
0.648550 0.008885
0.656299 0.008896
0.657735 0.009104
0.666737 0.009116
0.667945 0.009323
0.679591 0.009340
0.680821 0.009547
0.701242 0.009576
0.702678 0.009783
0.719201 0.009807
0.720637 0.009604
0.741058 0.009633
0.742289 0.009430
0.753935 0.009447
0.755143 0.009243
0.764351 0.009257
0.765559 0.009053
0.773331 0.009064
0.774562 0.008861
0.783541 0.008874
0.784772 0.008671
0.793957 0.008684
0.795165 0.008480
0.806811 0.008497
0.808042 0.008294
0.823563 0.008316
0.824771 0.008113
0.875025 0.008185
0.876256 0.007981
0.903195 0.008020
0.904426 0.007817
0.914637 0.007831
0.915868 0.007628
0.922203 0.007637
0.923412 0.007434
0.927309 0.007439
0.928517 0.007236
0.932414 0.007242
0.933623 0.007038
0.936084 0.007042
0.937315 0.006838
0.939754 0.006842
0.940985 0.006661
0.943628 0.006665
0.944859 0.006462
0.946090 0.006464
0.947298 0.006260
0.948552 0.006262
0.949760 0.006059
0.950991 0.006060
0.952222 0.005857
0.953430 0.005859
0.954661 0.005655
0.955891 0.005657
0.957122 0.005454
0.958353 0.005456
0.959561 0.005252
0.960792 0.005254
0.963254 0.004847
0.964462 0.004849
0.965488 0.004645
0.966719 0.004442
0.967949 0.004444
0.969158 0.004240
0.970389 0.004037
0.971414 0.004039
0.972645 0.003835
0.973854 0.003632
0.974879 0.003633
0.976110 0.003430
0.977136 0.003226
0.978367 0.003023
0.979370 0.003024
0.980396 0.002821
0.981627 0.002617
0.982653 0.002414
0.983678 0.002415
0.984681 0.002212
0.985707 0.002008
0.986733 0.002009
0.987759 0.001806
0.988579 0.001625
0.989582 0.001626
0.990608 0.001422
0.991429 0.001218
0.992454 0.001220
0.993252 0.001016
0.994096 0.000812
0.994894 0.000813
0.995920 0.000609
0.996740 0.000406
0.997561 0.000407
0.998359 0.000203
0.999202 0.000204
1.000000 0.000000

==> benchmarking/assets/hale_03mod.dat <==
HALE_03mod
    1.000073      0.8729993E-03
   0.9936826      0.1798608E-02
   0.9855909      0.2984963E-02
   0.9767406      0.4301142E-02
   0.9672007      0.5742015E-02
   0.9570788      0.7296291E-02
   0.9465008      0.8949135E-02
   0.9355892      0.1068525E-01
   0.9244479      0.1249117E-01
   0.9131573      0.1435625E-01
   0.9017752      0.1627281E-01
   0.8903412      0.1823565E-01
   0.8788813      0.2024149E-01
   0.8674118      0.2228851E-01
   0.8559425      0.2437588E-01
   0.8444783      0.2650358E-01
   0.8330214      0.2867210E-01
   0.8215716      0.3088237E-01
   0.8101278      0.3313552E-01
   0.7986912      0.3543231E-01
   0.7872640      0.3777328E-01
   0.7758492      0.4015885E-01
   0.7644500      0.4258930E-01
   0.7530704      0.4506483E-01
   0.7417124      0.4758503E-01
   0.7303707      0.5014715E-01
   0.7190377      0.5274760E-01
   0.7077062      0.5538247E-01
   0.6963693      0.5804747E-01
   0.6850216      0.6073773E-01
   0.6736612      0.6344737E-01
   0.6622892      0.6616950E-01
   0.6509150      0.6889519E-01
   0.6395528      0.7161426E-01
   0.6282392      0.7431136E-01
   0.6170488      0.7696259E-01
   0.6059793      0.7956311E-01
   0.5949615      0.8209205E-01
   0.5839309      0.8452495E-01
   0.5729303      0.8687071E-01
   0.5620051      0.8914106E-01
   0.5511481      0.9133377E-01
   0.5403537      0.9344676E-01
   0.5296184      0.9547792E-01
   0.5189404      0.9742495E-01
   0.5083191      0.9928531E-01
   0.4977549      0.1010561    
   0.4872480      0.1027343    
   0.4767979      0.1043168    
   0.4664029      0.1058009    
   0.4560607      0.1071840    
   0.4457681      0.1084639    
   0.4355214      0.1096388    
   0.4253161      0.1107068    
   0.4151475      0.1116667    
   0.4050101      0.1125172    
   0.3948987      0.1132578    
   0.3848085      0.1138881    
   0.3747361      0.1144078    
   0.3646793      0.1148170    
   0.3546368      0.1151154    
   0.3446084      0.1153030    
   0.3345948      0.1153795    
   0.3245977      0.1153449    
   0.3146193      0.1151989    
   0.3046628      0.1149415    
   0.2947324      0.1145724    
   0.2848325      0.1140915    
   0.2749688      0.1134986    
   0.2651472      0.1127935    
   0.2553743      0.1119758    
   0.2456570      0.1110452    
   0.2360021      0.1100011    
   0.2264165      0.1088433    
   0.2169076      0.1075713    
   0.2074828      0.1061852    
   0.1981503      0.1046848    
   0.1889185      0.1030704    
   0.1797967      0.1013428    
   0.1707951      0.9950271E-01
   0.1619247      0.9755182E-01
   0.1531978      0.9549223E-01
   0.1446277      0.9332685E-01
   0.1362292      0.9105951E-01
   0.1280181      0.8869504E-01
   0.1200116      0.8623940E-01
   0.1122276      0.8369993E-01
   0.1046845      0.8108556E-01
   0.9740153E-01  0.7840690E-01
   0.9039753E-01  0.7567627E-01
   0.8369051E-01  0.7290750E-01
   0.7729663E-01  0.7011560E-01
   0.7122929E-01  0.6731630E-01
   0.6549813E-01  0.6452533E-01
   0.6010832E-01  0.6175772E-01
   0.5506017E-01  0.5902717E-01
   0.5034912E-01  0.5634553E-01
   0.4596626E-01  0.5372241E-01
   0.4189900E-01  0.5116512E-01
   0.3813194E-01  0.4867862E-01
   0.3464777E-01  0.4626577E-01
   0.3142825E-01  0.4392757E-01
   0.2845490E-01  0.4166348E-01
   0.2570953E-01  0.3947174E-01
   0.2317482E-01  0.3734972E-01
   0.2083464E-01  0.3529395E-01
   0.1867399E-01  0.3330053E-01
   0.1667926E-01  0.3136532E-01
   0.1483803E-01  0.2948432E-01
   0.1313940E-01  0.2765342E-01
   0.1157319E-01  0.2586881E-01
   0.1013024E-01  0.2412736E-01
   0.8802943E-02  0.2242599E-01
   0.7586639E-02  0.2076038E-01
   0.6476742E-02  0.1912634E-01
   0.5468886E-02  0.1752100E-01
   0.4558834E-02  0.1594217E-01
   0.3742596E-02  0.1438846E-01
   0.3016344E-02  0.1285886E-01
   0.2376259E-02  0.1135274E-01
   0.1818698E-02  0.9870493E-02
   0.1340344E-02  0.8412870E-02
   0.9381272E-03  0.6980316E-02
   0.6090062E-03  0.5571923E-02
   0.3512327E-03  0.4187521E-02
   0.1642778E-03  0.2830992E-02
   0.4769165E-04  0.1507333E-02
   0.9664955E-06  0.2117330E-03
   0.2561523E-04 -0.1071306E-02
   0.1281327E-03 -0.2353022E-02
   0.3175667E-03 -0.3630612E-02
   0.6057461E-03 -0.4895129E-02
   0.1014947E-02 -0.6134435E-02
   0.1570067E-02 -0.7326207E-02
   0.2290595E-02 -0.8444136E-02
   0.3181136E-02 -0.9458519E-02
   0.4240482E-02 -0.1033758E-01
   0.5451656E-02 -0.1106725E-01
   0.6781839E-02 -0.1167443E-01
   0.8207083E-02 -0.1219281E-01
   0.9722481E-02 -0.1264028E-01
   0.1132550E-01 -0.1303867E-01
   0.1301885E-01 -0.1340116E-01
   0.1480974E-01 -0.1373192E-01
   0.1670685E-01 -0.1403593E-01
   0.1872104E-01 -0.1431640E-01
   0.2086558E-01 -0.1457524E-01
   0.2315650E-01 -0.1481366E-01
   0.2561298E-01 -0.1503230E-01
   0.2825881E-01 -0.1522987E-01
   0.3112316E-01 -0.1541168E-01
   0.3423908E-01 -0.1558961E-01
   0.3764330E-01 -0.1577253E-01
   0.4137919E-01 -0.1595879E-01
   0.4549838E-01 -0.1614762E-01
   0.5005945E-01 -0.1633797E-01
   0.5512867E-01 -0.1652813E-01
   0.6077762E-01 -0.1671587E-01
   0.6707778E-01 -0.1689832E-01
   0.7409187E-01 -0.1707219E-01
   0.8186322E-01 -0.1723428E-01
   0.9040346E-01 -0.1738243E-01
   0.9968158E-01 -0.1751678E-01
   0.1096176     -0.1763894E-01
   0.1200967     -0.1774659E-01
   0.1309989     -0.1783681E-01
   0.1422159     -0.1790796E-01
   0.1536605     -0.1795949E-01
   0.1652675     -0.1799173E-01
   0.1769905     -0.1800559E-01
   0.1887969     -0.1800235E-01
   0.2006636     -0.1798354E-01
   0.2125732     -0.1795083E-01
   0.2245104     -0.1790604E-01
   0.2364589     -0.1785102E-01
   0.2483979     -0.1778781E-01
   0.2603006     -0.1771857E-01
   0.2721213     -0.1764266E-01
   0.2838480     -0.1753418E-01
   0.2955440     -0.1738138E-01
   0.3072471     -0.1719021E-01
   0.3189827     -0.1696981E-01
   0.3307668     -0.1672712E-01
   0.3426087     -0.1646288E-01
   0.3545126     -0.1617791E-01
   0.3664788     -0.1587319E-01
   0.3785033     -0.1554983E-01
   0.3905769     -0.1520916E-01
   0.4026839     -0.1485280E-01
   0.4148118     -0.1448238E-01
   0.4269532     -0.1409942E-01
   0.4391034     -0.1370541E-01
   0.4512591     -0.1330182E-01
   0.4634180     -0.1289009E-01
   0.4755780     -0.1247169E-01
   0.4877367     -0.1204808E-01
   0.4998925     -0.1162072E-01
   0.5120447     -0.1119102E-01
   0.5241928     -0.1076040E-01
   0.5363368     -0.1033023E-01
   0.5484768     -0.9901889E-02
   0.5606127     -0.9476284E-02
   0.5727445     -0.9054084E-02
   0.5848723     -0.8635943E-02
   0.5969960     -0.8222510E-02
   0.6091157     -0.7814435E-02
   0.6212316     -0.7412363E-02
   0.6333436     -0.7016936E-02
   0.6454520     -0.6628796E-02
   0.6575569     -0.6248577E-02
   0.6696584     -0.5876915E-02
   0.6817569     -0.5514439E-02
   0.6938528     -0.5161772E-02
   0.7059466     -0.4819535E-02
   0.7180391     -0.4488337E-02
   0.7301315     -0.4168783E-02
   0.7422245     -0.3861489E-02
   0.7543188     -0.3567076E-02
   0.7664146     -0.3286173E-02
   0.7785120     -0.3019412E-02
   0.7906112     -0.2767425E-02
   0.8027119     -0.2530827E-02
   0.8148135     -0.2309892E-02
   0.8269147     -0.2104631E-02
   0.8390138     -0.1915053E-02
   0.8511076     -0.1741174E-02
   0.8631912     -0.1583018E-02
   0.8752567     -0.1440613E-02
   0.8872918     -0.1313996E-02
   0.8992769     -0.1203199E-02
   0.9111819     -0.1108235E-02
   0.9229616     -0.1029060E-02
   0.9345495     -0.9655119E-03
   0.9458536     -0.9172059E-03
   0.9567555     -0.8834087E-03
   0.9671185     -0.8629130E-03
   0.9768069     -0.8539944E-03
   0.9857132     -0.8545197E-03
   0.9937799     -0.8622019E-03
    1.000098     -0.8729993E-03


==> svg-inkscape/alpha_symmetry_image_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'alpha_symmetry_image_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{288bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{alpha_symmetry_image_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/control_surface_accuracy_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'control_surface_accuracy_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{468bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69230769)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{control_surface_accuracy_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/control_surface_decomposition_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'control_surface_decomposition_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{468bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32307692)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{control_surface_decomposition_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/critical_mach_vs_cp0_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'critical_mach_vs_cp0_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{468bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5846154)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{critical_mach_vs_cp0_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/daedalus-iso_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'daedalus-iso_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{583bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32418525)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{daedalus-iso_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/daedalus_optimization_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'daedalus_optimization_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{504bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.14285714)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{daedalus_optimization_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/kulfan_parameterization_illustration_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'kulfan_parameterization_illustration_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{396bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90909091)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{kulfan_parameterization_illustration_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/neuralfoil_point_comparison_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'neuralfoil_point_comparison_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{504bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{neuralfoil_point_comparison_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/neuralfoil_point_comparison_with_analysis_confidence_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'neuralfoil_point_comparison_with_analysis_confidence_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{neuralfoil_point_comparison_with_analysis_confidence_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/optimal_sensors_H_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'optimal_sensors_H_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{288bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32499999)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{optimal_sensors_H_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/optimal_sensors_theta_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'optimal_sensors_theta_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{288bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32499999)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{optimal_sensors_theta_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/post_stall_extrapolation_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'post_stall_extrapolation_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{468bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84615385)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{post_stall_extrapolation_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/sample_validation_transonic_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sample_validation_transonic_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{468bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61538462)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sample_validation_transonic_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/speed_vs_accuracy_tradeoff_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'speed_vs_accuracy_tradeoff_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{468bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69230769)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{speed_vs_accuracy_tradeoff_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

